Unlocking Mode Programming with Multi-Plane Light Conversion Using Computer-Generated Hologram Optimisation

Programmable optical devices provide performance enhancement and flexibility to spatial multiplexing systems enabling transmission of tributaries in high-order eigenmodes of spatially-diverse transmission media, like multimode fiber (MMF). Wavefront shaping with spatial light modulators (SLMs) facilitates scalability of the transmission media by allowing for channel diagonalization and quasi-single-input single-output operation. Programmable mode multiplexing configurations like multi-plane light conversion (MPLC) utilise the SLM and offer the potential to simultaneously launch an arbitrary subset of spatial tributaries in any N-mode MMF. Such programmable optical processor would enable the throughput of space-division multiplexing (SDM) systems to be progressively increased by addressing a growing number of tributaries over one MMF and in this way meet a growing traffic demand - similarly to the wavelength-division multiplexing evolution path. Conventionally, MPLC phasemasks are calculated using the wavefront matching algorithm (WMA). However, this method does not exploit the full potential of programmable mode multiplexers. We show, that computer-generated hologram algorithms like direct search enable significant improvement compared to the traditional WMA-approach. Such gains are enabled by tailored cost functions with dynamic constraints concerning insertion loss as well as mode extinction ratio. We show that average mode extinction ratio can be greatly improved by as much as 15 dB at the expense of insertion loss deterioration of < 3 dB. One particular feature of programmable mode multiplexers is the adaptability to optimised transmission functions. Besides conventional LP modes transmission, we employ our approach on Schmidt modes, which are spatial eigenchannels with minimum crosstalk derived from a measured transmission matrix.

==> A_data_ucl.txt <==
i mdl_pl_mmf           mdl_slm_mmf        xt_pl_mmf           xt_slm_mmf
1	-0.150358908998997	-4.10942189257591	5.00701236681288	44.5856884864903
2	-0.163368420849844	-4.54143169825373	4.69591405187690	29.1134035086762
3	-0.169606176890527	-4.71043064468914	4.63081287116666	27.7842423768422
4	-0.184701565303741	-4.72112270684919	5.59624249857255	46.6572275442114
5	-0.263038236150583	-4.73881192483992	5.48443528542314	49.8432363397539
6	-0.316004842799860	-4.77013674748052	0.620389952997733	37.5153691499307
7	-0.407814348111592	-5.00317148910755	5.78692345608250	32.4780333624443
8	-0.519018476692050	-5.05975730648626	7.90128229249774	33.2962947548673
9	-0.533709318750969	-5.11459201419519	1.04296962494114	33.9014211849781
10	-0.656039994289739	-5.15491411822984	0.918868540561965	31.3909256337546
11	-0.674189405328002	-5.16860022501433	7.33990296327247	50.4198534755188
12	-0.675206574915241	-5.18121927685734	6.66536240422742	48.1829336132466
13	-0.767145419931689	-5.21976298327824	2.97153051228685	44.8358882098889
14	-0.785337471080619	-5.23836078904241	2.86756588236287	45.3424328409268
15	-0.821442477528626	-5.27069873101685	1.16249805470478	39.8925386367723
16	-0.970212709239309	-5.39522056062553	8.25307990615392	31.7681880385259
17	-0.974023211118741	-5.48111379235354	10.9256953554270	30.2817741803852
18	-1.01605126422855	-5.50435558567814	2.76300222996544	32.8471165708321
19	-1.04205434266036	-5.56900796398061	4.28572982901069	31.6151746065813
20	-1.08599565360485	-5.59746189462783	1.10311319453658	30.7668531956014
21	-1.23376747367951	-5.81262938690857	1.59308884813896	32.2117159427212
22	-1.44545380534166	-5.86025574503776	15.5613664372914	35.3171886122276
23	-1.51640004858575	-5.89841161135148	8.07190444466657	39.8522717165917
24	-1.74723535905112	-6.14292872847840	2.94720688739734	45.8090282379960
25	-1.74784251912433	-6.22075498142275	1.49630718787818	39.1354039601833
26	-1.89899137465276	-6.30017597965360	1.24449790358433	31.1910831719153
27	-2.08745515906169	-6.30091878707137	1.59949120335704	38.8706521356077
28	-2.33675366270130	-6.34327070496351	3.35530208979681	42.0188093752374
29	-2.63840108311526	-6.37871673491751	9.02287689392426	34.3555031857795
30	-2.64326760112004	-6.59163805058986	8.43306650696170	33.5620280151078
31	-2.69659745987562	-6.72823216346695	1.93694779441337	42.2065560190677
32	-2.93122811372058	-6.79845086007806	10.1198712109766	43.2804358950156
33	-3.01014104660476	-6.90089303961824	2.02830715748499	29.3853162087761
34	-3.04708919868516	-6.98067619973650	0.0616825269283876	26.3976553663286
35	-3.08899011048980	-7.02399831927564	-0.356654405719670	28.3504254572819
36	-3.30361826857551	-7.26399402072433	3.56429470525641	30.0939364761214
37	-3.61190600179952	-7.60328972808778	7.22434286505963	50.0386909647085
38	-4.68707683201234	-7.68145110662425	6.85543173018230	39.1360103151799
39	-4.74816510919763	-7.74774452206028	12.6060259770856	29.7057160495316
40	-4.87760232606255	-8.02223995879555	6.69917963578627	35.5292338228262
41	-4.87922696320266	-8.20688911384446	10.7345991086044	38.3450356583530
42	-5.73683753730910	-8.29834954041285	3.64896930902292	35.0860106336651
43	-6.52621127146369	-8.31091614844280	2.27781866927164	31.4211993974120
44	-6.63239566083729	-10.0134305807624	4.31514846074969	35.1408885103450
45	-6.89399559155369	-10.0668514323583	-0.874282209062462	32.0144218262693

==> A_data_ucl_complexity.txt <==
eta mimo                siso
1	1	1
2	1.14814814814815	1.00142450142450
4	1.45299145299145	1.00427350427350
8	2.09686609686610	1.00997150997151
16	3.52136752136752	1.02136752136752
32	6.91737891737892	1.04415954415954
64	15.8974358974359	1.08974358974359
128	42.6096866096866	1.18091168091168

==> fig_pl_mmf_direct.txt <==
1	1	0.817162636083717
1	6	0.542503955805107
2	2	0.759614207567604
2	9	0.614880729001607
3	3	0.767908522789417
3	10	0.601412942916052
4	5	0.752532466868580
4	14	0.608799988414179
5	4	0.762598879710485
5	13	0.561851815417806
6	1	0.502531930340197
6	6	0.531257902307237
6	15	0.617535631104835
7	7	0.745638312936312
7	18	0.605136139869466
8	8	0.813685545527508
8	20	0.493916663133787
9	2	0.568784758245616
9	9	0.489584498170835
9	22	0.538990476600974
10	3	0.561547033425524
10	10	0.485585466325457
10	20	0.270453958913014
10	23	0.510070280937140
11	11	0.802654496278357
11	24	0.472072772738429
12	12	0.769916732823043
12	25	0.443314595519035
12	30	0.291601962404077
13	5	0.589292070741678
13	14	0.555811454468036
13	24	0.305233097128911
13	28	0.390315111450322
14	4	0.578576858311637
14	13	0.543245873865064
14	25	0.330387392953269
14	30	0.328451278375198
15	1	0.258664241482241
15	6	0.568487047110913
15	15	0.437201945104145
15	19	0.272773964960920
15	29	0.435313966970179
16	16	0.839362666592721
16	22	0.312071758350910
16	31	0.325788847301721
17	17	0.835826803408353
17	32	0.450330541629315
18	7	0.562831617297179
18	18	0.502825118678358
18	34	0.475123178069181
19	8	0.518335254042981
19	20	0.579322128222142
19	23	0.379118656025294
19	40	0.274231468233908
20	2	0.284502219632934
20	9	0.517260331924127
20	22	0.433684236097478
20	26	0.255282392133355
20	31	0.343832475570471
20	37	0.303940575784597
21	3	0.262806561420741
21	10	0.534096115893802
21	20	0.400601844372439
21	23	0.390326330169983
21	38	0.296267792841362
22	21	0.912056576039800
22	44	0.336642050805286
23	19	0.837219561084496
23	39	0.303881039336341
24	11	0.520434883443435
24	24	0.597160601178530
24	28	0.444157394533589
24	43	0.286682441537984
25	12	0.488554893456600
25	25	0.500189244512905
25	30	0.522518973694526
25	42	0.307049475766658
26	5	0.268166414378194
26	14	0.471137418866603
26	28	0.520117363238714
26	33	0.382383562593448
26	43	0.283499547617927
27	13	0.478372388139744
27	25	0.267342786549751
27	29	0.328586487899915
27	30	0.410804495061776
27	35	0.336204563973946
28	6	0.254883505251316
28	15	0.458221374590838
28	29	0.578572100340538
28	39	0.366125025315633
29	22	0.270342958721660
29	26	0.869290694714431
30	27	0.875625814037314
31	16	0.398338758897589
31	31	0.565473936376819
31	37	0.573798634710220
32	17	0.472983782466582
32	32	0.719365802204227
33	18	0.421026350043551
33	34	0.583066539970493
33	41	0.359637905815202
34	20	0.250478988698771
34	23	0.323319927431152
34	36	0.338540610909662
34	38	0.421024523931656
34	40	0.594080873478531
35	18	0.265145661755397
35	22	0.383163882170069
35	31	0.390576168492604
35	37	0.486627908769476
35	48	0.369484724410269
36	20	0.261517770949448
36	23	0.309884302890905
36	36	0.531418698466569
36	38	0.528066000953289
36	46	0.266199827606240
37	28	0.378764247293824
37	33	0.831760122537653
38	35	0.870658026051710
39	21	0.320423589480297
39	44	0.833825414446006
40	19	0.356675248042561
40	39	0.669818565837982
40	49	0.445163132506707
41	24	0.324466584278624
41	43	0.565445769537210
41	51	0.587904639726707
42	25	0.329971835278640
42	42	0.464229276040509
42	50	0.626213228651374
43	28	0.273835724982672
43	43	0.351153320679439
43	47	0.369889033696720
43	51	0.583583676399031
43	58	0.347005643041320
44	25	0.274346837886183
44	42	0.257698643879815
44	45	0.628248002778320
44	50	0.290464044820515
44	59	0.328030056707640
45	29	0.278931290942609
45	39	0.291207954517267
45	49	0.665377995419833
45	55	0.312008478945407
46	34	0.339892066973533
46	41	0.835240214929038
47	36	0.581022723099774
47	38	0.395448493168700
47	40	0.631877991699027
48	48	0.607609962061514
48	52	0.530750204300484
49	46	0.624722115261051
49	53	0.547447761058499
50	48	0.252667626912634
50	52	0.445608646642788
50	56	0.440444910555376
51	32	0.252632101429481
51	46	0.328011784814612
51	53	0.507670418451248
51	57	0.519332476113924
52	34	0.326665183880823
52	52	0.286035803818704
52	54	0.668229781938941
54	48	0.319303176552602
54	54	0.284685498355746
54	56	0.318473134267721
54	60	0.293532565317593
55	57	0.268199585380080
56	43	0.391652917213558
56	47	0.792394269947148
57	42	0.446095677403272
57	45	0.562401501928587
57	50	0.525396490701048
58	58	0.711660431026104
59	59	0.672091409142642

==> fig_slm_mmf_il_vs_modeIndex.txt <==
iters   256px			160px               128px
1	-7.26399405362578	-7.21231609324573	-7.21723707030182
2	-6.34326826318449	-6.27698308137404	-6.33796682433676
3	-6.37871330634884	-6.26153672690649	-6.38987829353124
4	-5.00319207810920	-4.91541699778639	-5.06300064608562
5	-5.16860122301993	-5.07211714804581	-5.19047667517127
6	-4.73881582193262	-4.54668896134154	-4.72852337602831
7	-4.72113003643932	-4.84067996966846	-4.78083642694195
8	-4.54144473341242	-4.63028813547961	-4.81669238151647
9	-5.48110979887619	-5.44192926723853	-5.63284027895564
10	-5.50434918441981	-5.39399675326839	-5.63166020539965
11	-4.71043064643476	-4.56869320551502	-4.80253604411836
12	-4.77013292719215	-4.82658045878085	-4.92350085945392
13	-5.27069863945272	-5.18523343377900	-5.29816874604654
14	-5.18121923857279	-5.13423067006024	-5.23639555144824
15	-4.10942196410976	-4.31383460272064	-4.25321018200620
16	-5.05975947102985	-4.97856351918793	-5.20636004366861
17	-5.11459339844742	-5.03639631469825	-5.18526901376940
18	-6.30091849229440	-6.30339681967606	-6.38632734632643
19	-6.30017540402474	-6.25756834844600	-6.43398598812759
20	-8.29834906071205	-8.24347655593723	-8.37217018206577
21	-8.31091591394836	-8.22282712536604	-8.36635431509285
22	-5.23835939451166	-5.19204605807663	-5.43261526038236
23	-5.21976228245725	-5.12659118999169	-5.26282757764920
24	-5.39522058640586	-5.32732869836979	-5.64342934466118
25	-6.79845088512336	-6.87573550879845	-6.91721154186933
26	-5.15489795789862	-5.06960697061728	-5.34725618659574
27	-6.72823215490703	-6.90154479684148	-6.87888074569959
28	-6.22075498217577	-7.47260175047637	-6.33080401584699
29	-5.56900605094886	-5.58405796322544	-5.73107143631941
30	-5.59745998327490	-5.50999853660909	-5.76884869944381
31	-6.98067619722443	-7.02165187254879	-7.17174512356917
32	-7.02399831810262	-7.05973269544426	-7.25890548263920
33	-7.68145024226933	-7.88093710899670	-7.92379183694408
34	-7.74774142584235	-7.71026981495407	-7.81661702895990
35	-10.0668509364747	-10.0241833620641	-10.0626611799293
36	-10.0134303486237	-9.98102884325401	-10.1089908056901
37	-5.89841161096567	-5.73875286282620	-6.16746968251849
38	-5.81262935040011	-5.93314999335749	-6.09167860343832
39	-6.90089141119005	-6.92822272843495	-7.21396627055223
40	-6.14292848900078	-6.24811925513861	-6.28550674226325
41	-6.59163802267084	-6.56585522675320	-6.84790923821906
42	-7.60328968311775	-7.78328696675034	-7.82952238591630
43	-5.86025442493425	-5.78669306970508	-6.27432758109944
44	-8.20688909140273	-8.57483882160539	-8.56148341305308
45	-8.02223983972029	-8.33371905931745	-8.21110603221862

==> fig_svd.txt <==
i   eigen
1	0.999646571892222
2	0.999506936885633
3	0.999266341233965
4	0.999266324864519
5	0.998762035401602
6	0.998630923957747
7	0.998387378903639
8	0.998323696472775
9	0.998002793678836
10	0.997901415628798
11	0.997803867053350
12	0.997414280591848
13	0.996972393901815
14	0.996815526304123
15	0.996000481119843
16	0.995949275984700
17	0.995647733762576
18	0.994748932459040
19	0.994718552235585
20	0.994692052688835
21	0.994163706256128
22	0.993930731321365
23	0.993893370826633
24	0.992835725806713
25	0.992835183719586
26	0.991271669755085
27	0.989720724231292
28	0.988291861194771
29	0.985529218984593
30	0.983877357610025
31	0.979547050198927
32	0.977871554899311
33	0.976505866044893
34	0.973691862152267
35	0.973307021237149
36	0.955541770864743
37	0.954660450636745
38	0.950816120807203
39	0.947081173712266
40	0.940586665360023
41	0.938943162929527
42	0.938537696615566
43	0.935423222358252
44	0.933259939372146
45	0.927407722580560
46	0.926151627444494
47	0.922382607882891
48	0.919609591707006
49	0.916407607606207
50	0.914871023119938
51	0.914022821465970
52	0.913696810799634
53	0.907824104440680
54	0.846073597778655
55	0.764769166438806
56	0.739958728142519
57	0.408126513272177
58	0.0903076387914715
59	0.0836693731239520
60	4.43938427793371e-16
61	4.34661749239290e-17
